Data-Driven Synthesis of Provably Sound Side Channel Analyses

We propose a data-driven method for synthesizing a static analyzer to detect side-channel information leaks in cryptographic software. Compared to the conventional way of manually crafting such a static analyzer, which can be labor intensive, error prone and suboptimal, our learning-based technique is not only automated but also provably sound. Our analyzer consists of a set of type-inference rules learned from the training data, i.e., example code snippets annotated with ground truth. Internally, we use syntax-guided synthesis (SyGuS) to generate new features and decision tree learning (DTL) to generate type-inference rules based on these features. We guarantee soundness by formally proving each learned rule via a technique called Datalog query containment checking. We have implemented our technique in the LLVM compiler and used it to detect power side channels in C programs. Our results show that, in addition to being automated and provably sound during synthesis, the learned analyzer also has the same empirical accuracy as two state-of-the-art, manually crafted analyzers while being 300X and 900X faster, respectively.

==> reviews-post.txt <==
ICSE 2021 Paper #272 Reviews and Comments
===========================================================================
Paper #272 Data-Driven Synthesis of a Provably Sound Side Channel Analysis


Review #272A
===========================================================================
* Updated: 2 Dec 2020 1:51:17pm AoE

Overall merit
-------------
4. Accept

Paper summary
-------------
This paper presents a method, GPS, for automatically synthesizing a static analyzer 
for detecting power side channels. The overall approach uses abstract labels for 
each AST node of the analyzed program to denote whether the data at a node is 
uniformly distributed, secret independent, or unknown. To analyze a given code for 
power side channels, the user annotates part of the program with some labels. In the 
first step, a Decision Tree Learner (DTL) is used to infer labels for the program 
while possibly also inferring new features using Syntax Guided Synthesis using a 
DSL. In the second step, the inferred labels are turned into Datalog rules and are 
checked against the knowledge base using query containment and k-induction. 
Counter-examples that explain why the rules that disagree with the knowledge base are 
leveraged to refine the decision tree and to restart step one again and so on until no 
more counter-examples can be generated.  
GPS has been applied implemented using LLVM and has been applied a total of 
568 benchmarks that have been partitioned into a training set of size 531 and 
to a test set of size 37. Experiments show that the automatically generated analyzer 
is faster than other two state-of-the-art analyzers and perform comparably in terms 
of precision.

Strengths and weaknesses
------------------------
Strengths
=========
+ A novel power side channel analyzer synthesis approach GPS
+ GPS been applied to a rich set of examples
+ Experiments demonstrate improved performance over two state-of-the-art approaches
+ Well-written

Weaknesses
==========
- Some clarification and more discussion about the approach and the assumptions

Comments for authors
--------------------
1. Soundness: The paper combines syntax guided synthesis, decision tree learning, and 
verification within a framework that synthesizes sound analyzers. 
The technique is explained sufficiently in general except the supp() function, for 
which the readers need to refer to the cited works. Please make sure 
to define supp() as you defined dom().

2. Significance: Power side channels form an important part of the attack 
surface and so automatically generating sound and efficient analyzers would 
help improve security.

3. Novelty: The approach's novelty is in learning new complex features 
by combining data-driven learning and symbolic analysis of a knowledge base.

4. Verifiability: The algorithms in Figures 1 and 2 provide sufficient detail 
along with the proof rules in Figure 10. As mentioned above, the paper should 
be self contained and define what supp() function means. I had to read the 
cited papers to make sense of it. However, given the fact that it is used in many examples and 
the proof rules, the definition should have been included in the paper.
The authors should also provide more information about the benchmarks 
possibly providing the data set on some website and provide a link to it in the paper.

5. Presentation: The paper is well-written. However, it would be very useful to 
include a Threats to Validity section, which can use the space provided for Fig. 8 
on the proof rules for propositional logic. One obvious internal threat to 
validity is the assumption that the knowledge base is correct. The authors should 
discuss the implication of incorrect rules in the knowledge base on soundness. It 
would be also very useful to release the knowledge base.



Editorial
=========

page 10: "We also need to manually modify" => "They also need to manually modify"

Questions for authors to respond to
-----------------------------------
1. What is the connection between the DSL used for SyGuS and the syntax in the knowledge 
base? 

2. Can't you use the knowledge base templates to guide feature synthesis in terms of syntax and 
would not doing so improve performance of synthesis by deriving useful features 
faster?

Comments on the authors' response
---------------------------------
Thanks for the clarifications!



Review #272B
===========================================================================
* Updated: 2 Dec 2020 2:46:59pm AoE

Overall merit
-------------
4. Accept

Paper summary
-------------
This paper presents a data-driven approach to static analysis design and implementation. The proposed technique, GPS, aims to synthesize a provably-sound static analyzer for verifying the absence of side-channel vulnerabilities. To this end, GPS inputs a labeled program and a knowledge base (KB), and outputs Datalog rules describing a type-based static analyzer. It consists of two components: learner and prover. The learner uses decision tree learning to generate analysis rules from training data with the help of automated feature synthesis formulated as a SyGus problem. The goal of the prover is to check whether the learned analyzer is sound against the KB. The proposed technique is implemented as an LLVM pass and shows significant performance gains over state-of-the-art, manually-crafted analyzers.

Strengths and weaknesses
------------------------
Strengths
* Important and exciting problem
* Lots of interesting and novel ideas
* Impressive results
* Overall well-written 

Weaknesses
* Unclear how overfitting is avoided

Comments for authors
--------------------
I liked this paper a lot. This paper tackles an exciting and significant problem, i.e., learning a static analyzer from data that otherwise requires a great deal of expertise. The paper solves this problem with an innovative approach that combines decision tree learning, syntax-guided feature/rule learning, and knowledge-based soundness validation, most of which are new in the field of static analysis. The evaluation is also well-executed and reports excellent results. I strongly recommend acceptance. 

The paper has many interesting ideas. The authors cleverly target a type-based analysis that has an important application domain (i.e., side-channel verification), which reduces the problem of synthesizing static analyzers to the classical decision tree learning where the feature synthesis procedure formulated as a SyGuS problem is technically novel. The use of a knowledge base is also an interesting idea to ensure the soundness of the learned analyzer. The overall approach is sufficiently novel in the context of static analysis research. 

Both the approach and evaluation are sound. Regarding the approach, the proposed technique can be seen as a general framework for learning a provably-sound static analyzer and the paper shows a concrete instantiation of the framework. Although I wonder a bit how generally the framework can be, the overall approach is based on a set of well-founded techniques. The proposed technique is implemented as a realistic tool for LLVM IR and extensively evaluated, which shows several aspects of the technique. It is impressive that the learned analyzer is much faster than the existing hand-tuned analyzers without losing precision.  

One concern is that the approach seems to be easily overfitted to training data. The decision tree learning algorithm is well-known to easily overfit, and the feature synthesis technique seems to generate quite specific rules from counterexamples. Section VI.c says it “successfully avoided overfitting” and Section IV.a mentions that the combination of decision tree learning and feature synthesis avoids overfitting, but I could not find additional convincing explanations how/why that can happen.

The presentation is sometimes not easy to follow because of free variables and forward references. For example, The definitions of LC and RC are buried in the caption of Figure 3. Introduction and Overview use many forward references.

Questions for authors to respond to
-----------------------------------
1. How can the technique ensure that the analyzer learns general rules, avoiding overfitting? 
2. Did you rigorously check that the learned rules are not too specific?

Comments on the authors' response
---------------------------------
Thanks for the rebuttal. It helped me to understand why the approach avoids overfitting.



Review #272C
===========================================================================
* Updated: 8 Dec 2020 1:51:36pm AoE

Overall merit
-------------
2. Weak reject

Paper summary
-------------
  The paper proposes a data-driven method for synthesizing sound
  static analyses for detecting side-channel information leaks in
  cryptographic software.  It aims to automate the manually crafted
  static analyzer by using syntax-guided synthesis and decision tree
  learning. It also verifies some of the learned rules to guarantee
  their soundness. The method is evaluated on a set of crypto code and
  compared with two previous tools.

Strengths and weaknesses
------------------------
Strength

- automate the previous manual static analyses with automated learning
- the learned rules are proved to be sound

Weakness

- the writing of the paper is hard to understand. many terms are not
  defined or explained before use. Many of them are never explained or
  defined throughout the paper.

- The writing also assumes too much background information.

- The learned results seem no improvement over previous work except
  for performance

Comments for authors
--------------------
The paper proposes a automated learning approach to synthesizing
static analysis rules for side channel leak detection. The method
seems sound and the results show improvement on execution time
performance, but not on the analysis results.

My main concerns are on the writing and results.

On Table II and III, the results from your learned rules are mostly
the same as manual analysis results from [1] and [2] on UKD, SID, and
RUD.  This seems unlikely a coincidence. It seems to me it is highly
unlikely that two sound static analyses make the same level of
approximation (e.g., UKD). More insights and explanation of the
results are needed.

While you presented better execution time performance compared with
[1] and [2], you didn't explain the insights. What leads to better
performance?  It should be discussed or explained.

I also have some concerns on the writing. This paper is extremely
difficult to read, even for a reviewer with expertise in (have done
research and published papers on) all of the sub-fields related to
this paper, including synthesis, learning, type systems, verification,
and side-channel. It will definitely be difficult for a researcher
with less background in some of these areas. Note that you should not
assume the readers have read the cited papers [1] and [2].

Here are a few examples.

in Fig. 2(b) and Fig. 3, many terms are never defined or explained,
leaving readers to guess their meaning. For example, what is XOR(x)?
do you mean XOR function take only one input? While I may guess its
meaning, I do not think it is an acceptable writing style. While the
authors can assume readers with some familiarity of decision tree, it
does hurt to explain in a few sentences what does Fig. 2(b) means.

I think Section III Preliminaries should be moved before Section II
Motivation so the readers are easier on the motivation section.

It also helps if you can explain in detail on each stage with one
example, starting from source code, rules, and then results.

Questions for authors to respond to
-----------------------------------
(1)
On Table II and III, the results from your learned rules are mostly
the same as manual analysis results from [1] and [2] on UKD, SID, and
RUD.  This seems unlikely a coincidence. It seems to me it is highly
unlikely that two sound static analyses make the same level of
approximation (e.g., UKD). Please explain.

(2)
While you presented better execution time performance compared with
[1] and [2], you didn't explain the insights. Please elaborate.

Comments on the authors' response
---------------------------------
Thanks for the response and clarification. Please fix the writing issues pointed out.



Response by Jingbo Wang <jingbow@usc.edu>
---------------------------------------------------------------------------
We appreciate all the reviews with your thoughtful comments and will incorporate your suggestions into the revised paper.

** For Reviewer A: **

**Connections between DSL in SyGuS and syntax of KB**

They share some elementary features (e.g., input/operator types, INKEY(x)/AND(x)), but DSL is designed for synthesizing new features from these elementary features. These features, in turn, are used to synthesize new inference rules. KB, in contrast, is a set of manually-crafted inference rules.


**Using templates from KB to guide feature synthesis**

While this is possible, it may prevent us from learning useful *new* features/rules (that do not yet exist in KB), such as the rule for identifying a constant variable as SID type in Fig.9. Therefore, we only use KB to confirm the soundness of the synthesized features/rules.

See **Threats to Validity** at the end of this response

** For Reviewer B: **

**Overfitting, feature synthesis, and generality of the learned rules**

The SyGuS solver is biased towards producing small features which, by Occam’s razor, are likely to generalize well. Our experimental results also showed that the amount of the learned rules were small (8 rules with respect to 531 AST examples), which indicates that overfitting was unlikely.

Furthermore, any learned analysis rules have to pass the soundness check, and this provides additional assurance against overfitting to the training data.

Finally, we have inspected the synthesized features and inference rules, and found that they are generally-applicable (i.e., not specific to any individual program structure), and they are broadly similar to the rules we have shown in Example IV.1.


** For Reviewer C: **

**Comparison to the manually-written analysis**

Since the same definitions of distribution types (UKD, SID, and RUD) were used, as long as the learned rules can infer a non-leaky pattern, the same program variable will be labelled as either SID or RUD (as shown in Sec.III.B). For most test examples, both analyses recognized them correctly, thus having the same results. 

However, the difference between Fig.3a (ours) and Fig.3b (manual) shows an uncommon coding pattern where the synthesized analysis has roughly the same accuracy on the test set.

**Better execution time**

Having a better execution time is indeed the main objective since automatically synthesizing the analyzer has significant advantages over manually crafting the analyzer. 

The reason why we obtained a better execution time was because -- as explained in Sec.VI B, Sec.II.A and the last paragraph of Sec.V -- the manually-crafted analysis relies on some expensive set-relations (e.g., dom(), second last paragraph on Page 7) while our DSL is designed without set operations to infer the same types, which led to a faster analysis.

** Writing **

We appreciate your writing advice, and will carefully examine the notations/definitions used in our paper to ensure they are explained early and clearly. We will also consolidate the formal definitions to further improve readability. In particular, we will move the definition of XOR(x) and supp() from Fig.4(a)/3(b) to the text body.

BTW, XOR(x) means “the operator type of the AST node *x* is *XOR*”.

** Threats to Validity (For Reviewer A) **

A notable limitation in our work is the assumption of the knowledge base (KB). While KB is readily available for our application domain (side-channel analysis), for other applications, it might be non-trivial to construct. Furthermore, as the reviewer points out, an incorrect KB might compromise the soundness of the learned rules, although in this work, we’ve carefully mitigated this threat by curating the proof rules from previous papers [2,16,21] that have themselves formally verified the validity of these proof rules.


Our experimental evaluation focused on cryptographic software, which is structurally simple and, unlike general-purpose software, does not exercise complicated language constructs (data-dependent loop bounds, recursion, non-termination, etc.). It is an interesting direction of future work to extend our techniques to these more general classes of software code.



Review #272D
===========================================================================

Metareview
----------
This paper presents a data-driven approach for synthesizing analysers for side channels. While there were some positive comments about the paper, there remained very significant concerns about the writing of the paper, and explanation of better execution times in the experiments. Therefore, authors need to fix the following issues for the paper to get accepted:

- Explain how tables II and III relate to the results in [1] and [2]

- Explain why the performance is better than in [1,2]

- Consider swapping sections III and II

- Add examples to the various stages

For the camera ready extra pages will be available (see the notification email for details), making it possible to improve the presentation in line with these four conditions. We also suggest to have a critical look at the overall presentation and improve it where possible.


==> reviews-pre.txt <==
ICSE 2021 Paper #272 Reviews and Comments
===========================================================================
Paper #272 Data-Driven Synthesis of a Provably Sound Side Channel Analysis


Review #272A
===========================================================================

Overall merit
-------------
4. Accept

Paper summary
-------------
This paper presents a method, GPS, for automatically synthesizing a static analyzer 
for detecting power side channels. The overall approach uses abstract labels for 
each AST node of the analyzed program to denote whether the data at a node is 
uniformly distributed, secret independent, or unknown. To analyze a given code for 
power side channels, the user annotates part of the program with some labels. In the 
first step, a Decision Tree Learner (DTL) is used to infer labels for the program 
while possibly also inferring new features using Syntax Guided Synthesis using a 
DSL. In the second step, the inferred labels are turned into Datalog rules and are 
checked against the knowledge base using query containment and k-induction. 
Counter-examples that explain why the rules that disagree with the knowledge base are 
leveraged to refine the decision tree and to restart step one again and so on until no 
more counter-examples can be generated.  
GPS has been applied implemented using LLVM and has been applied a total of 
568 benchmarks that have been partitioned into a training set of size 531 and 
to a test set of size 37. Experiments show that the automatically generated analyzer 
is faster than other two state-of-the-art analyzers and perform comparably in terms 
of precision.

Strengths and weaknesses
------------------------
Strengths
=========
+ A novel power side channel analyzer synthesis approach GPS
+ GPS been applied to a rich set of examples
+ Experiments demonstrate improved performance over two state-of-the-art approaches
+ Well-written

Weaknesses
==========
- Some clarification and more discussion about the approach and the assumptions

Comments for authors
--------------------
1. Soundness: The paper combines syntax guided synthesis, decision tree learning, and 
verification within a framework that synthesizes sound analyzers. 
The technique is explained sufficiently in general except the supp() function, for 
which the readers need to refer to the cited works. Please make sure 
to define supp() as you defined dom().

2. Significance: Power side channels form an important part of the attack 
surface and so automatically generating sound and efficient analyzers would 
help improve security.

3. Novelty: The approach's novelty is in learning new complex features 
by combining data-driven learning and symbolic analysis of a knowledge base.

4. Verifiability: The algorithms in Figures 1 and 2 provide sufficient detail 
along with the proof rules in Figure 10. As mentioned above, the paper should 
be self contained and define what supp() function means. I had to read the 
cited papers to make sense of it. However, given the fact that it is used in many examples and 
the proof rules, the definition should have been included in the paper.
The authors should also provide more information about the benchmarks 
possibly providing the data set on some website and provide a link to it in the paper.

5. Presentation: The paper is well-written. However, it would be very useful to 
include a Threats to Validity section, which can use the space provided for Fig. 8 
on the proof rules for propositional logic. One obvious internal threat to 
validity is the assumption that the knowledge base is correct. The authors should 
discuss the implication of incorrect rules in the knowledge base on soundness. It 
would be also very useful to release the knowledge base.



Editorial
=========

page 10: "We also need to manually modify" => "They also need to manually modify"

Questions for authors to respond to
-----------------------------------
1. What is the connection between the DSL used for SyGuS and the syntax in the knowledge 
base? 

2. Can't you use the knowledge base templates to guide feature synthesis in terms of syntax and 
would not doing so improve performance of synthesis by deriving useful features 
faster?



Review #272B
===========================================================================

Overall merit
-------------
4. Accept

Paper summary
-------------
This paper presents a data-driven approach to static analysis design and implementation. The proposed technique, GPS, aims to synthesize a provably-sound static analyzer for verifying the absence of side-channel vulnerabilities. To this end, GPS inputs a labeled program and a knowledge base (KB), and outputs Datalog rules describing a type-based static analyzer. It consists of two components: learner and prover. The learner uses decision tree learning to generate analysis rules from training data with the help of automated feature synthesis formulated as a SyGus problem. The goal of the prover is to check whether the learned analyzer is sound against the KB. The proposed technique is implemented as an LLVM pass and shows significant performance gains over state-of-the-art, manually-crafted analyzers.

Strengths and weaknesses
------------------------
Strengths
* Important and exciting problem
* Lots of interesting and novel ideas
* Impressive results
* Overall well-written 

Weaknesses
* Unclear how overfitting is avoided

Comments for authors
--------------------
I liked this paper a lot. This paper tackles an exciting and significant problem, i.e., learning a static analyzer from data that otherwise requires a great deal of expertise. The paper solves this problem with an innovative approach that combines decision tree learning, syntax-guided feature/rule learning, and knowledge-based soundness validation, most of which are new in the field of static analysis. The evaluation is also well-executed and reports excellent results. I strongly recommend acceptance. 

The paper has many interesting ideas. The authors cleverly target a type-based analysis that has an important application domain (i.e., side-channel verification), which reduces the problem of synthesizing static analyzers to the classical decision tree learning where the feature synthesis procedure formulated as a SyGuS problem is technically novel. The use of a knowledge base is also an interesting idea to ensure the soundness of the learned analyzer. The overall approach is sufficiently novel in the context of static analysis research. 

Both the approach and evaluation are sound. Regarding the approach, the proposed technique can be seen as a general framework for learning a provably-sound static analyzer and the paper shows a concrete instantiation of the framework. Although I wonder a bit how generally the framework can be, the overall approach is based on a set of well-founded techniques. The proposed technique is implemented as a realistic tool for LLVM IR and extensively evaluated, which shows several aspects of the technique. It is impressive that the learned analyzer is much faster than the existing hand-tuned analyzers without losing precision.  

One concern is that the approach seems to be easily overfitted to training data. The decision tree learning algorithm is well-known to easily overfit, and the feature synthesis technique seems to generate quite specific rules from counterexamples. Section VI.c says it “successfully avoided overfitting” and Section IV.a mentions that the combination of decision tree learning and feature synthesis avoids overfitting, but I could not find additional convincing explanations how/why that can happen.

The presentation is sometimes not easy to follow because of free variables and forward references. For example, The definitions of LC and RC are buried in the caption of Figure 3. Introduction and Overview use many forward references.

Questions for authors to respond to
-----------------------------------
1. How can the technique ensure that the analyzer learns general rules, avoiding overfitting? 
2. Did you rigorously check that the learned rules are not too specific?



Review #272C
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
  The paper proposes a data-driven method for synthesizing sound
  static analyses for detecting side-channel information leaks in
  cryptographic software.  It aims to automate the manually crafted
  static analyzer by using syntax-guided synthesis and decision tree
  learning. It also verifies some of the learned rules to guarantee
  their soundness. The method is evaluated on a set of crypto code and
  compared with two previous tools.

Strengths and weaknesses
------------------------
Strength

- automate the previous manual static analyses with automated learning
- the learned rules are proved to be sound

Weakness

- the writing of the paper is hard to understand. many terms are not
  defined or explained before use. Many of them are never explained or
  defined throughout the paper.

- The writing also assumes too much background information.

- The learned results seem no improvement over previous work except
  for performance

Comments for authors
--------------------
The paper proposes a automated learning approach to synthesizing
static analysis rules for side channel leak detection. The method
seems sound and the results show improvement on execution time
performance, but not on the analysis results.

My main concerns are on the writing and results.

On Table II and III, the results from your learned rules are mostly
the same as manual analysis results from [1] and [2] on UKD, SID, and
RUD.  This seems unlikely a coincidence. It seems to me it is highly
unlikely that two sound static analyses make the same level of
approximation (e.g., UKD). More insights and explanation of the
results are needed.

While you presented better execution time performance compared with
[1] and [2], you didn't explain the insights. What leads to better
performance?  It should be discussed or explained.

I also have some concerns on the writing. This paper is extremely
difficult to read, even for a reviewer with expertise in (have done
research and published papers on) all of the sub-fields related to
this paper, including synthesis, learning, type systems, verification,
and side-channel. It will definitely be difficult for a researcher
with less background in some of these areas. Note that you should not
assume the readers have read the cited papers [1] and [2].

Here are a few examples.

in Fig. 2(b) and Fig. 3, many terms are never defined or explained,
leaving readers to guess their meaning. For example, what is XOR(x)?
do you mean XOR function take only one input? While I may guess its
meaning, I do not think it is an acceptable writing style. While the
authors can assume readers with some familiarity of decision tree, it
does hurt to explain in a few sentences what does Fig. 2(b) means.

I think Section III Preliminaries should be moved before Section II
Motivation so the readers are easier on the motivation section.

It also helps if you can explain in detail on each stage with one
example, starting from source code, rules, and then results.

Questions for authors to respond to
-----------------------------------
(1)
On Table II and III, the results from your learned rules are mostly
the same as manual analysis results from [1] and [2] on UKD, SID, and
RUD.  This seems unlikely a coincidence. It seems to me it is highly
unlikely that two sound static analyses make the same level of
approximation (e.g., UKD). Please explain.

(2)
While you presented better execution time performance compared with
[1] and [2], you didn't explain the insights. Please elaborate.


